A pair of TESS planets spanning the radius valley around the nearby mid-M dwarf LTT 3780

We present the confirmation of two new planets transiting the nearby mid-M dwarf LTT 3780 (TIC 36724087, TOI-732, $V=13.07$, $K_s=8.204$, $R_s$=0.374 R$_{\odot}$, $M_s$=0.401 M$_{\odot}$, d=22 pc). The two planet candidates are identified in a single TESS sector and are validated with reconnaissance spectroscopy, ground-based photometric follow-up, and high-resolution imaging. With measured orbital periods of $P_b=0.77$ days, $P_c=12.25$ days and sizes $r_{p,b}=1.33\pm 0.07$ R$_{\oplus}$, $r_{p,c}=2.30\pm 0.16$ R$_{\oplus}$, the two planets span the radius valley in period-radius space around low mass stars thus making the system a laboratory to test competing theories of the emergence of the radius valley in that stellar mass regime. By combining 63 precise radial-velocity measurements from HARPS and HARPS-N, we measure planet masses of $m_{p,b}=2.62^{+0.48}_{-0.46}$ M$_{\oplus}$ and $m_{p,c}=8.6^{+1.6}_{-1.3}$ M$_{\oplus}$, which indicates that LTT 3780b has a bulk composition consistent with being Earth-like, while LTT 3780c likely hosts an extended H/He envelope. We show that the recovered planetary masses are consistent with predictions from both photoevaporation and from core-powered mass loss models. The brightness and small size of LTT 3780, along with the measured planetary parameters, render LTT 3780b and c as accessible targets for atmospheric characterization of planets within the same planetary system and spanning the radius valley.

==> rvtable.csv <==
#Time [BJD-2457000], RV [m/s], sigRV [m/s], instrument
1656.493768,4.365,2.070,HARPS
1661.467140,-3.240,1.404,HARPS
1802.851053,2.572,1.023,HARPS
1803.846779,-5.597,1.108,HARPS
1805.845559,-2.572,1.921,HARPS
1806.845616,-9.207,1.204,HARPS
1807.846332,-5.480,1.253,HARPS
1821.837965,-0.959,1.310,HARPS
1831.760260,-10.056,1.330,HARPS-N
1836.858657,-5.946,1.403,HARPS
1837.840829,0.345,1.871,HARPS
1838.701497,5.550,1.383,HARPS-N
1838.826242,2.691,2.095,HARPS
1840.765628,-5.140,1.127,HARPS
1848.781285,4.312,1.265,HARPS
1849.762582,2.163,1.439,HARPS-N
1850.705912,2.137,1.258,HARPS
1850.724050,-5.750,1.879,HARPS-N
1851.750951,4.726,1.299,HARPS-N
1851.827971,7.427,1.283,HARPS
1853.720299,-2.860,1.466,HARPS-N
1853.778474,-5.550,1.227,HARPS
1854.711812,0.084,1.601,HARPS-N
1855.710547,-3.736,1.625,HARPS
1859.689968,4.664,1.594,HARPS-N
1860.675920,-1.692,1.514,HARPS-N
1861.748520,9.461,1.428,HARPS-N
1871.831541,8.832,1.542,HARPS
1875.854061,5.230,1.205,HARPS
1876.822307,0.511,1.474,HARPS
1880.709503,-4.151,1.182,HARPS
1881.807656,1.054,1.347,HARPS
1882.615112,1.965,1.424,HARPS
1883.763159,-2.397,0.793,HARPS
1885.591151,3.297,1.158,HARPS-N
1885.663874,10.528,1.402,HARPS
1886.819591,-0.267,1.495,HARPS
1887.565649,3.144,1.189,HARPS-N
1887.603717,5.962,1.506,HARPS
1887.636763,0.802,0.979,HARPS-N
1888.574702,3.194,1.292,HARPS-N
1888.685458,6.528,2.498,HARPS-N
1888.740367,7.157,1.257,HARPS
1889.559157,2.542,1.823,HARPS-N
1890.607456,-5.537,1.080,HARPS-N
1891.640382,2.155,2.151,HARPS-N
1893.735385,-9.273,1.607,HARPS
1898.743675,5.458,1.253,HARPS
1899.575496,4.327,1.432,HARPS-N
1900.659751,-1.227,1.267,HARPS
1901.828901,1.786,1.423,HARPS
1903.736264,-7.589,1.139,HARPS
1907.497916,-8.875,0.959,HARPS-N
1909.501257,0.710,1.541,HARPS-N
1909.606905,2.066,1.260,HARPS-N
1910.568862,-0.181,1.376,HARPS-N
1910.643712,-5.925,1.782,HARPS-N
1911.606848,-5.847,2.248,HARPS-N
1912.548917,1.694,1.563,HARPS-N
1914.526351,-5.379,1.229,HARPS-N
1920.474272,-5.199,1.996,HARPS-N
1921.545030,-0.953,1.188,HARPS-N
1923.563695,1.146,1.306,HARPS-N
